NEVO-GSPT: Population-Based Neural Network Evolution Using Inflate and Deflate Operators

Evolving neural network architectures is a computationally demanding process. Traditional methods often require an extensive search through large architectural spaces and offer limited understanding of how structural modifications influence model behavior. This paper introduces \gls{ngspt}, a novel Neuroevolution algorithm based on two key innovations. First, we adapt geometric semantic operators~(GSOs) from genetic programming to neural network evolution, ensuring that architectural changes produce predictable effects on network semantics within a unimodal error surface. Second, we introduce a novel operator (DGSM) that enables controlled reduction of network size, while maintaining the semantic properties of~GSOs. Unlike traditional approaches, \gls{ngspt}'s efficient evaluation mechanism, which only requires computing the semantics of newly added components, allows for efficient population-based training, resulting in a comprehensive exploration of the search space at a fraction of the computational cost. Experimental results on four regression benchmarks show that \gls{ngspt} consistently evolves compact neural networks that achieve performance comparable to or better than established methods in the literature, such as standard neural networks, SLIM-GSGP, TensorNEAT, and SLM.

==> figures/boxplots/airfoil.txt <==
NEVO-GSPT	ApT
4.664247989654541	2.307490110397339
4.345551490783691	2.5921645164489746
4.611583232879639	1.9388601779937744
4.372458457946777	2.798712968826294
4.854817390441895	2.01893949508667
4.651089668273926	1.8815099000930784
4.632170677185059	1.9195119142532349
4.111820697784424	1.9901115894317627
4.396099090576172	2.452500343322754
4.602840423583984	1.7191622257232666


==> figures/boxplots/bioav.txt <==
NEVO-GSPT	ApT
31.690710067749023	32.47602462768555
35.11238479614258	35.441036224365234
34.68037796020508	37.18900680541992
34.349063873291016	38.83479309082031
34.144561767578125	40.34944534301758
31.953702926635746	35.02012634277344
29.77485466003418	38.903076171875
32.55934524536133	43.36895751953125
34.32933807373047	39.89579772949219
32.57862091064453	38.66419982910156


==> figures/boxplots/concrete_strength.txt <==
NEVO-GSPT	ApT
7.138293743133545	6.092408180236816
6.431931018829346	5.614056587219238
6.643277168273926	5.057602405548096
6.905668258666992	5.588877201080322
7.47076416015625	4.819509029388428
6.450778007507324	5.351417064666748
7.65439510345459	6.301091194152832
7.910487651824951	4.95013952255249
8.048518180847168	5.363967418670654
7.272225379943848	4.824248790740967


==> figures/boxplots/ld50.txt <==
NEVO-GSPT	ApT
2096.53759765625	4780.4970703125
2362.778076171875	4366.8271484375
2110.842529296875	3519.597412109375
2067.25634765625	7061.8017578125
2323.142578125	3277.416015625
2150.967529296875	2729.8876953125
1810.912109375	4504.076171875
2193.197509765625	3113.518310546875
1976.087158203125	12629.232421875
1985.0086669921875	4677.27294921875


==> figures/final_results/airfoil.txt <==
NEVO-GSPT	NN	NN_w_DOut	TNEAT	SLIM	SLM
4.718685150146484	6.58236026763916	46.87297821044922	4.013261318206787	6.202836513519287	6.768215179443359
4.417588710784912	6.816999912261963	38.77462387084961	4.92848014831543	6.787344455718994	6.823851585388184
4.641573905944824	6.877316951751709	39.92443084716797	4.946038722991943	32.61823654174805	6.52220344543457
4.397532939910889	6.813223361968994	41.137733459472656	4.737000942230225	6.4019036293029785	6.793621063232422
4.357354164123535	6.473568916320801	59.75718307495117	5.170586109161377	6.449240207672119	6.275582790374756
4.877758979797363	96.97756958007812	42.05767440795898	4.586668491363525	25.82948112487793	6.292492389678955
4.616400718688965	6.902388095855713	95.95222473144533	4.852980613708496	5.809821605682373	6.784125328063965
4.613587856292725	7.166140556335449	33.98073959350586	4.799209117889404	16.537092208862305	7.250164985656738
4.515960693359375	6.817002296447754	95.80432891845705	4.716731548309326	5.989223957061768	6.494394779205322
4.50856351852417	96.94094848632812	33.722537994384766	4.7992353439331055	6.886930465698242	7.005071640014648
4.230398178100586	95.0375747680664	42.49534225463867	4.804214477539063	6.016592502593994	6.917320728302002
4.942387104034424	7.049520969390869	41.33643341064453	4.835229873657227	6.742306232452393	7.173161506652832
4.711640357971191	7.062582492828369	39.72476196289063	5.233642101287842	6.777400970458984	6.860849380493164
4.389898300170898	96.4552993774414	33.64676284790039	5.143289089202881	18.10382461547852	6.844830513000488
4.736935615539551	6.9990315437316895	57.52165603637695	4.878593444824219	29.70060157775879	7.116028785705566
4.777541160583496	96.03742218017578	38.25639343261719	4.809475898742676	7.115541934967041	6.903123378753662
4.711577415466309	7.076656341552734	47.4752082824707	4.986695289611816	6.368661403656006	6.547608375549316
4.616400718688965	96.49064636230467	96.50652313232422	5.248990058898926	6.361623764038086	6.791396617889404
4.417588710784912	7.164570331573486	21.732017517089844	4.8878173828125	6.751418113708496	6.986631870269775
4.777541160583496	6.942741870880127	51.55649185180664	4.614612579345703	15.596771240234377	7.080484867095947
4.942387104034424	6.999884128570557	57.685306549072266	4.591335296630859	18.381574630737305	6.904514312744141
4.641573905944824	6.876101493835449	35.10548782348633	4.795130252838135	6.60752534866333	7.214005470275879
4.357354164123535	6.874910354614258	34.721588134765625	4.8353776931762695	5.365915775299072	7.138377189636231
4.515960693359375	7.406932353973389	96.28189849853516	4.428948402404785	6.321799755096436	7.3092145919799805
4.877758979797363	34.89816665649414	34.713905334472656	5.2880377769470215	6.39969539642334	7.432530879974365
4.397532939910889	34.7525634765625	33.908329010009766	4.587810039520264	6.587042331695557	7.518883228302002
4.613587856292725	96.00862884521484	39.48099136352539	4.94276237487793	6.727421283721924	7.200180530548096
4.389898300170898	33.908329010009766	96.98460388183594	4.556946754455566	31.223031997680664	6.949267387390137
4.736935615539551	96.98460388183594	42.74275588989258	4.704638957977295	6.337279319763184	6.933717250823975
4.50856351852417	42.74275588989258	58.96823120117188	4.717568874359131	7.212739944458008	7.153746604919434


==> figures/final_results/bioav.txt <==
NEVO-GSPT	NN	NN_w_DOut	TNEAT	SLIM	SLM
33.69849395751953	28.470386505126957	43.09661102294922	145.3409424	32.38810729980469	36.31000900268555
32.933101654052734	28.746753692626957	38.32340621948242	102.1470261	28.3498649597168	30.16895294189453
34.41135787963867	28.99188995361328	36.93035507202149	101.7801819	28.703384399414062	27.819089889526367
32.6937370300293	28.034761428833008	59.3493537902832	107.0571213	31.92553329467773	31.03392601013184
34.69882583618164	32.52268981933594	68.3908920288086	133.71138	27.385900497436523	29.409578323364254
32.12392044067383	68.09314727783203	39.455657958984375	95.7297821	35.11899948120117	29.151914596557617
27.884323120117188	27.721126556396484	35.27312469482422	132.2812805	27.61969757080078	27.37683868408203
33.31985092163086	29.446760177612305	43.27594375610352	117.0286789	30.346363067626957	28.475322723388672
33.04519271850586	30.781967163085938	49.81583404541016	98.57711029	28.849672317504883	32.790191650390625
31.51676750183105	30.741586685180664	69.03290557861328	93.19789886	31.053497314453125	26.91585922241211
32.53398513793945	29.062353134155277	52.65061950683594	87.762146	31.097171783447266	31.52199363708496
37.519474029541016	30.56972312927246	39.50162887573242	103.5742569	30.49835777282715	29.508150100708008
31.95558357238769	31.91205406188965	48.65339660644531	103.5432358	31.91715240478516	29.566041946411133
32.16206741333008	31.116477966308597	50.53145217895508	133.7695618	29.12775421142578	31.213228225708008
35.76787567138672	65.52378845214844	36.9147834777832	133.7695618	31.655033111572266	28.57936286926269
36.96289825439453	31.064682006835938	56.04862594604492	95.11765289	32.222293853759766	28.64288330078125
43.13845443725586	29.2814884185791	51.188323974609375	95.11765289	33.28907012939453	30.148860931396484
31.846412658691406	30.52811622619629	42.32529830932617	92.37947845	30.51812744140625	27.653913497924805
34.67427444458008	32.772151947021484	63.2934455871582	92.37947845	32.8631477355957	28.780649185180664
35.339054107666016	29.560667037963867	34.76534652709961	106.1457901	28.73868560791016	33.12259292602539
35.373043060302734	33.299293518066406	53.92954635620117	93.70515442	33.97951889038086	31.43696975708008
33.629486083984375	32.77362060546875	40.57715225219727	85.52876282	34.04533767700195	30.29716110229492
34.84430313110352	28.852354049682617	48.82392501831055	92.01745605	29.0706844329834	34.30921936035156
34.761661529541016	28.67593002319336	50.92764663696289	93.9441452	28.833526611328125	29.171215057373047
33.50434494018555	30.250843048095703	38.7664909362793	100.9502792	30.24469375610352	29.969881057739254
29.70700454711914	32.51551055908203	34.902530670166016	103.8097992	32.669315338134766	34.270198822021484
36.460086822509766	31.360790252685547	43.85622024536133	124.8806381	29.93753242492676	30.89381980895996
34.35846710205078	66.8504409790039	42.83171081542969	120.3842087	32.63014602661133	31.997182846069336
37.088523864746094	30.62247085571289	43.09036636352539	145.3409424	30.587366104125977	31.60845375061035
36.86856460571289	31.04874038696289	40.18227767944336	98.57711029	31.012348175048828	30.99148941040039


==> figures/final_results/concrete_strength.txt <==
NEVO-GSPT	NN	NN_w_DOut	TNEAT	SLIM	SLM
7.927588939666748	15.878336906433104	16.532672882080078	6.890225887298584	11.755939483642578	15.777134895324709
6.523475170135498	22.555736541748047	17.839401245117188	6.870596408843994	14.183706283569336	16.632129669189453
7.722629070281982	16.31896209716797	22.83211708068848	6.710449695587158	13.2876615524292	15.34350299835205
7.771839618682861	16.42938232421875	22.641189575195312	6.448057651519775	13.6431884765625	16.58769416809082
6.630951404571533	15.970545768737791	19.074634552001957	6.987204551696777	13.412186622619627	16.56342124938965
6.739834785461426	17.215694427490234	24.31871795654297	7.044204235076904	11.530423164367676	16.657611846923828
6.6555938720703125	16.248781204223633	19.33831596374512	7.054959774017334	11.61331558227539	16.088912963867188
6.410343170166016	16.682464599609375	24.45328521728516	7.032507419586182	12.942846298217772	15.264101028442385
7.092657566070557	16.23969268798828	20.97502899169922	6.966432571411133	13.199995994567873	17.240882873535156
7.1032538414001465	16.95078468322754	19.54334259033203	7.075388431549072	13.375022888183594	16.61683464050293
7.092465877532959	15.546998977661133	18.427350997924805	10.056472778320312	13.512704849243164	17.051593780517578
6.599020957946777	22.17496109008789	17.21733283996582	6.692338466644287	13.04022216796875	16.317604064941406
7.253156185150146	23.657360076904297	18.68294334411621	6.010919094085693	13.857409477233888	15.021722793579102
6.69947624206543	16.12449836730957	21.153738021850582	6.853423118591309	13.389098167419434	17.34396743774414
6.537654399871826	16.071699142456055	20.003801345825195	7.8664045333862305	11.21491527557373	15.484917640686035
6.476210117340088	16.17948341369629	18.349390029907227	6.284830093383789	10.568618774414062	15.760527610778809
6.937506198883057	24.130678176879883	18.496862411499023	6.790128707885742	12.757050514221191	15.772839546203612
6.448574066162109	16.543794631958008	23.677265167236328	7.294089794158935	12.020137786865234	15.167658805847168
6.406163692474365	15.750739097595217	22.09354019165039	6.694586753845215	14.829263687133787	14.359710693359377
6.787279605865479	17.237667083740234	23.237361907958984	7.065956592559815	12.198426246643066	17.089357376098633
6.882872581481934	15.808053970336914	20.066951751708984	6.551616191864014	16.0499267578125	16.657047271728516
7.992576599121094	16.39911651611328	19.18488883972168	6.4164886474609375	11.139283180236816	16.122486114501953
6.388403415679932	16.740631103515625	19.178150177001957	6.609679222106934	12.334486961364746	16.13938331604004
6.920012474060059	16.399002075195312	18.35831069946289	6.556232452392578	13.84422492980957	17.55758285522461
7.186478137969971	19.078798294067383	20.87849235534668	7.308249950408935	11.950682640075684	17.07767105102539
8.474474906921387	15.872239112854004	22.544261932373047	7.000464916229248	12.847472190856934	15.839545249938965
7.103414058685303	23.152204513549805	21.51664352416992	6.92591667175293	12.140413284301758	16.06005859375
6.492354869842529	18.174943923950195	21.913497924804688	7.255033016204834	11.352733612060549	17.052234649658203
7.43580436706543	21.913497924804688	19.303842544555664	6.781415939331055	12.514955520629885	17.13972282409668
6.508179664611816	19.303842544555664	20.513139724731445	7.51479434967041	13.061637878417969	15.386276245117188


==> figures/final_results/ld50.txt <==
NEVO-GSPT	NN	NN_w_DOut	TNEAT	SLIM	SLM
2089.294677734375	1974.3236083984373	2200.4521484375	2925.245361	2057.96630859375	2029.4979248046875
1817.741455078125	2421.60791015625	2183.753173828125	2546.804932	1802.5712890625	1995.5155029296875
2157.575439453125	1713.4742431640625	1946.25146484375	2536.796143	2008.5340576171875	2337.48046875
2105.088623046875	2160.19580078125	2417.264404296875	2352.584473	1998.5101318359373	2168.896240234375
2316.147705078125	2003.0079345703125	1766.9454345703125	3010.414307	2281.399658203125	1904.5020751953125
2366.279052734375	2264.399169921875	2738.906982421875	2800.100342	2251.694580078125	2291.655517578125
2118.63916015625	1828.26220703125	2547.681396484375	2589.875	1865.068359375	1717.751220703125
1971.255126953125	1993.81591796875	2220.229736328125	2846.158691	2075.50927734375	2401.426025390625
2055.628662109375	2072.413818359375	3158.513916015625	2328.428467	1978.6226806640625	1704.84814453125
2179.133544921875	2241.98193359375	2216.720458984375	3139.745117	2263.9462890625	2623.973876953125
1783.5128173828125	1926.4747314453125	2325.675537109375	2478.405762	1966.5091552734373	2045.3251953125
2537.50146484375	2477.619873046875	2300.885498046875	2180.819092	2404.603515625	1635.8311767578125
2127.606689453125	2116.47021484375	2563.788818359375	2399.331299	2124.120361328125	1844.9996337890625
1959.5118408203125	2672.58984375	2087.603271484375	2699.446533	1933.9757080078125	1665.5465087890625
2214.8916015625	2575.217529296875	1673.5443115234375	2851.127441	2065.26416015625	2235.31494140625
2289.813720703125	2193.797119140625	2092.626953125	2625.072998	2178.9296875	1701.6827392578125
2416.25439453125	2281.897705078125	2277.42431640625	2790.616699	2257.1259765625	2186.171875
1724.3951416015625	1644.7081298828125	2292.3427734375	2041.548462	1800.6561279296875	1967.7908935546875
1798.800048828125	2006.5198974609373	2089.018310546875	2049.54248	2100.31005859375	2016.5130615234373
1912.4525146484373	1865.5081787109373	1784.429443359375	2399.662109	1902.6771240234373	2167.56298828125
2255.171630859375	2776.009521484375	2104.302490234375	1872.336304	2156.040771484375	1736.305908203125
2135.340576171875	2130.595458984375	2854.489990234375	2931.274902	2233.11181640625	2216.90576171875
2275.814208984375	2092.542236328125	2032.8642578125	2754.632813	2333.9287109375	11219.5380859375
2140.850341796875	2059.477783203125	2059.9638671875	2683.147217	2076.23779296875	2793.18798828125
1921.7542724609373	1836.1292724609373	2224.031005859375	2613.806396	1789.3909912109375	1883.4713134765625
1655.9180908203125	1676.836181640625	2600.5849609375	2695.516602	1866.154296875	1917.2392578125
1873.6219482421875	2459.396484375	2459.993896484375	3174.320557	1946.7032470703125	2021.46923828125
2447.385498046875	2458.219482421875	2298.05859375	2482.51416	2362.29296875	1953.1383056640625
1903.7913818359373	1874.2081298828125	2297.76171875	2536.552979	1882.9500732421875	1579.341064453125
2134.49365234375	2233.615234375	2374.967529296875	2699.446533	2275.531005859375	1768.163330078125


==> figures/sizes/airfoil.txt <==
NEVO-GSPT	TNEAT	SLM
1704	276.0	4368
1880	273.0	4368
1512	187.0	5384
1668	162.0	3084
1672	252.0	3908
1684	171.0	4860
1628	646.0	4368
1812	136.0	4368
1692	112.0	4368
1764	378.0	3908
1704	96.0	3084
1352	60.0	5384
1928	153.0	4860
1632	228.0	4860
1672	85.0	4368
1720	300.0	3908
1464	153.0	5384
1628	200.0	3084
1880	400.0	3480
1720	65.0	3908
1352	250.0	4368
1512	105.0	3480
1672	162.0	4860
1692	198.0	3480
1684	200.0	3908
1668	128.0	3908
1812	180.0	4368
1632	345.0	4860
1672	322.0	4368
1764	162.0	4860


==> figures/sizes/bioav.txt <==
NEVO-GSPT	TNEAT	SLM
1944	3952	16640
1840	3536	18076
1948	4752	16640
2156	5275	18076
1695	3280	15236
2044	4515	15236
2044	4992	16640
1900	5125	16640
1984	2954	19544
1641	4922	18076
2176	3834	12524
2116	4452	16640
2004	2365	13864
2100	2190	13864
1916	5256	15236
2096	2808	18076
1788	2808	19544
1984	3757	12524
1968	5083	15236
1856	2409	13864
1749	2982	18076
1701	5256	18076
1848	2030	15236
2108	4280	16640
1984	3708	13864
1976	3816	15236
1852	4876	16640
2212	3094	12524
2072	2808	16640
2116	3757	15236


==> figures/sizes/concrete_strength.txt <==
NEVO-GSPT	TNEAT	SLM
2188	450.0	3612
2008	420.0	4524
2216	403.0	4524
2152	312.0	4052
1904	275.0	4052
2312	312.0	3612
2024	364.0	4524
1980	338.0	5028
2152	589.0	4524
1720	220.0	4524
2148	612.0	3204
2136	126.0	3612
2228	392.0	5028
2280	264.0	3612
2188	455.0	3204
2000	374.0	4052
1896	375.0	4524
2088	286.0	4052
1916	325.0	5564
2056	378.0	5564
1936	330.0	2828
2072	595.0	4524
1848	336.0	3612
2056	1440.0	4524
1896	288.0	3204
2204	720.0	3204
2256	264.0	4524
2156	496.0	3612
2252	336.0	5028
1944	450.0	4052


==> figures/sizes/ld50.txt <==
NEVO-GSPT	TNEAT	SLM
3492	11900	33716
2992	13639	42656
3268	16994	36660
3180	11880	30804
3400	14184	33716
3276	16716	36660
3260	16716	39636
3272	16436	45684
3376	14675	33716
3268	17640	48756
3360	16548	39636
3024	17139	45684
3152	12243	42644
3112	14825	36660
3240	15100	42644
3340	16936	33716
3148	12222	36660
3236	13731	30804
2960	13708	42644
3168	14800	30804
2571	15418	33716
3124	17850	36660
3376	17110	33716
3048	16011	33716
3116	13547	45684
2928	13134	33716
3208	11900	39636
3336	17910	39636
3224	11760	36660
3328	11900	27924


==> final_results/airfoil.csv <==
,NEVO-GSPT,NN,NN_w_DOut,TNEAT,SLIM,SLM
0,4.718685150146484,6.58236026763916,46.87297821044922,4.013261318206787,6.202836513519287,6.768215179443359
1,4.417588710784912,6.816999912261963,38.77462387084961,4.92848014831543,6.787344455718994,6.823851585388184
2,4.641573905944824,6.877316951751709,39.92443084716797,4.946038722991943,32.61823654174805,6.52220344543457
3,4.397532939910889,6.813223361968994,41.137733459472656,4.737000942230225,6.4019036293029785,6.793621063232422
4,4.357354164123535,6.473568916320801,59.75718307495117,5.170586109161377,6.449240207672119,6.275582790374756
5,4.877758979797363,96.97756958007812,42.05767440795898,4.586668491363525,25.82948112487793,6.292492389678955
6,4.616400718688965,6.902388095855713,95.95222473144533,4.852980613708496,5.809821605682373,6.784125328063965
7,4.613587856292725,7.166140556335449,33.98073959350586,4.799209117889404,16.537092208862305,7.250164985656738
8,4.515960693359375,6.817002296447754,95.80432891845705,4.716731548309326,5.989223957061768,6.494394779205322
9,4.50856351852417,96.94094848632812,33.722537994384766,4.7992353439331055,6.886930465698242,7.005071640014648
10,4.230398178100586,95.0375747680664,42.49534225463867,4.804214477539063,6.016592502593994,6.917320728302002
11,4.942387104034424,7.049520969390869,41.33643341064453,4.835229873657227,6.742306232452393,7.173161506652832
12,4.711640357971191,7.062582492828369,39.72476196289063,5.233642101287842,6.777400970458984,6.860849380493164
13,4.389898300170898,96.4552993774414,33.64676284790039,5.143289089202881,18.10382461547852,6.844830513000488
14,4.736935615539551,6.9990315437316895,57.52165603637695,4.878593444824219,29.70060157775879,7.116028785705566
15,4.777541160583496,96.03742218017578,38.25639343261719,4.809475898742676,7.115541934967041,6.903123378753662
16,4.711577415466309,7.076656341552734,47.4752082824707,4.986695289611816,6.368661403656006,6.547608375549316
17,4.616400718688965,96.49064636230467,96.50652313232422,5.248990058898926,6.361623764038086,6.791396617889404
18,4.417588710784912,7.164570331573486,21.732017517089844,4.8878173828125,6.751418113708496,6.986631870269775
19,4.777541160583496,6.942741870880127,51.55649185180664,4.614612579345703,15.596771240234377,7.080484867095947
20,4.942387104034424,6.999884128570557,57.685306549072266,4.591335296630859,18.381574630737305,6.904514312744141
21,4.641573905944824,6.876101493835449,35.10548782348633,4.795130252838135,6.60752534866333,7.214005470275879
22,4.357354164123535,6.874910354614258,34.721588134765625,4.8353776931762695,5.365915775299072,7.138377189636231
23,4.515960693359375,7.406932353973389,96.28189849853516,4.428948402404785,6.321799755096436,7.3092145919799805
24,4.877758979797363,34.89816665649414,34.713905334472656,5.2880377769470215,6.39969539642334,7.432530879974365
25,4.397532939910889,34.7525634765625,33.908329010009766,4.587810039520264,6.587042331695557,7.518883228302002
26,4.613587856292725,96.00862884521484,39.48099136352539,4.94276237487793,6.727421283721924,7.200180530548096
27,4.389898300170898,33.908329010009766,96.98460388183594,4.556946754455566,31.223031997680664,6.949267387390137
28,4.736935615539551,96.98460388183594,42.74275588989258,4.704638957977295,6.337279319763184,6.933717250823975
29,4.50856351852417,42.74275588989258,58.96823120117188,4.717568874359131,7.212739944458008,7.153746604919434


==> final_results/airfoil.txt <==
	NEVO-GSPT	NN	NN_w_DOut	TNEAT	SLIM	SLM
0	4.718685150146484	6.58236026763916	46.87297821044922	4.013261318206787	6.202836513519287	6.768215179443359
1	4.417588710784912	6.816999912261963	38.77462387084961	4.92848014831543	6.787344455718994	6.823851585388184
2	4.641573905944824	6.877316951751709	39.92443084716797	4.946038722991943	32.61823654174805	6.52220344543457
3	4.397532939910889	6.813223361968994	41.137733459472656	4.737000942230225	6.4019036293029785	6.793621063232422
4	4.357354164123535	6.473568916320801	59.75718307495117	5.170586109161377	6.449240207672119	6.275582790374756
5	4.877758979797363	96.97756958007812	42.05767440795898	4.586668491363525	25.82948112487793	6.292492389678955
6	4.616400718688965	6.902388095855713	95.95222473144533	4.852980613708496	5.809821605682373	6.784125328063965
7	4.613587856292725	7.166140556335449	33.98073959350586	4.799209117889404	16.537092208862305	7.250164985656738
8	4.515960693359375	6.817002296447754	95.80432891845705	4.716731548309326	5.989223957061768	6.494394779205322
9	4.50856351852417	96.94094848632812	33.722537994384766	4.7992353439331055	6.886930465698242	7.005071640014648
10	4.230398178100586	95.0375747680664	42.49534225463867	4.804214477539063	6.016592502593994	6.917320728302002
11	4.942387104034424	7.049520969390869	41.33643341064453	4.835229873657227	6.742306232452393	7.173161506652832
12	4.711640357971191	7.062582492828369	39.72476196289063	5.233642101287842	6.777400970458984	6.860849380493164
13	4.389898300170898	96.4552993774414	33.64676284790039	5.143289089202881	18.10382461547852	6.844830513000488
14	4.736935615539551	6.9990315437316895	57.52165603637695	4.878593444824219	29.70060157775879	7.116028785705566
15	4.777541160583496	96.03742218017578	38.25639343261719	4.809475898742676	7.115541934967041	6.903123378753662
16	4.711577415466309	7.076656341552734	47.4752082824707	4.986695289611816	6.368661403656006	6.547608375549316
17	4.616400718688965	96.49064636230467	96.50652313232422	5.248990058898926	6.361623764038086	6.791396617889404
18	4.417588710784912	7.164570331573486	21.732017517089844	4.8878173828125	6.751418113708496	6.986631870269775
19	4.777541160583496	6.942741870880127	51.55649185180664	4.614612579345703	15.596771240234377	7.080484867095947
20	4.942387104034424	6.999884128570557	57.685306549072266	4.591335296630859	18.381574630737305	6.904514312744141
21	4.641573905944824	6.876101493835449	35.10548782348633	4.795130252838135	6.60752534866333	7.214005470275879
22	4.357354164123535	6.874910354614258	34.721588134765625	4.8353776931762695	5.365915775299072	7.138377189636231
23	4.515960693359375	7.406932353973389	96.28189849853516	4.428948402404785	6.321799755096436	7.3092145919799805
24	4.877758979797363	34.89816665649414	34.713905334472656	5.2880377769470215	6.39969539642334	7.432530879974365
25	4.397532939910889	34.7525634765625	33.908329010009766	4.587810039520264	6.587042331695557	7.518883228302002
26	4.613587856292725	96.00862884521484	39.48099136352539	4.94276237487793	6.727421283721924	7.200180530548096
27	4.389898300170898	33.908329010009766	96.98460388183594	4.556946754455566	31.223031997680664	6.949267387390137
28	4.736935615539551	96.98460388183594	42.74275588989258	4.704638957977295	6.337279319763184	6.933717250823975
29	4.50856351852417	42.74275588989258	58.96823120117188	4.717568874359131	7.212739944458008	7.153746604919434


==> final_results/bioav.csv <==
,NEVO-GSPT,NN,NN_w_DOut,TNEAT,SLIM,SLM
0,33.69849395751953,28.470386505126957,43.09661102294922,,32.38810729980469,36.31000900268555
1,32.933101654052734,28.746753692626957,38.32340621948242,,28.3498649597168,30.16895294189453
2,34.41135787963867,28.99188995361328,36.93035507202149,,28.703384399414062,27.819089889526367
3,32.6937370300293,28.034761428833008,59.3493537902832,,31.92553329467773,31.03392601013184
4,34.69882583618164,32.52268981933594,68.3908920288086,,27.385900497436523,29.409578323364254
5,32.12392044067383,68.09314727783203,39.455657958984375,,35.11899948120117,29.151914596557617
6,27.884323120117188,27.721126556396484,35.27312469482422,,27.61969757080078,27.37683868408203
7,33.31985092163086,29.446760177612305,43.27594375610352,,30.346363067626957,28.475322723388672
8,33.04519271850586,30.781967163085938,49.81583404541016,,28.849672317504883,32.790191650390625
9,31.51676750183105,30.741586685180664,69.03290557861328,,31.053497314453125,26.91585922241211
10,32.53398513793945,29.062353134155277,52.65061950683594,,31.097171783447266,31.52199363708496
11,37.519474029541016,30.56972312927246,39.50162887573242,,30.49835777282715,29.508150100708008
12,31.95558357238769,31.91205406188965,48.65339660644531,,31.91715240478516,29.566041946411133
13,32.16206741333008,31.116477966308597,50.53145217895508,,29.12775421142578,31.213228225708008
14,35.76787567138672,65.52378845214844,36.9147834777832,,31.655033111572266,28.57936286926269
15,36.96289825439453,31.064682006835938,56.04862594604492,,32.222293853759766,28.64288330078125
16,43.13845443725586,29.2814884185791,51.188323974609375,,33.28907012939453,30.148860931396484
17,31.846412658691406,30.52811622619629,42.32529830932617,,30.51812744140625,27.653913497924805
18,34.67427444458008,32.772151947021484,63.2934455871582,,32.8631477355957,28.780649185180664
19,35.339054107666016,29.560667037963867,34.76534652709961,,28.73868560791016,33.12259292602539
20,35.373043060302734,33.299293518066406,53.92954635620117,,33.97951889038086,31.43696975708008
21,33.629486083984375,32.77362060546875,40.57715225219727,,34.04533767700195,30.29716110229492
22,34.84430313110352,28.852354049682617,48.82392501831055,,29.0706844329834,34.30921936035156
23,34.761661529541016,28.67593002319336,50.92764663696289,,28.833526611328125,29.171215057373047
24,33.50434494018555,30.250843048095703,38.7664909362793,,30.24469375610352,29.969881057739254
25,29.70700454711914,32.51551055908203,34.902530670166016,,32.669315338134766,34.270198822021484
26,36.460086822509766,31.360790252685547,43.85622024536133,,29.93753242492676,30.89381980895996
27,34.35846710205078,66.8504409790039,42.83171081542969,,32.63014602661133,31.997182846069336
28,37.088523864746094,30.62247085571289,43.09036636352539,,30.587366104125977,31.60845375061035
29,36.86856460571289,31.04874038696289,40.18227767944336,,31.012348175048828,30.99148941040039


==> final_results/bioav.txt <==
	NEVO-GSPT	NN	NN_w_DOut	TNEAT	SLIM	SLM
0	33.69849395751953	28.470386505126957	43.09661102294922		32.38810729980469	36.31000900268555
1	32.933101654052734	28.746753692626957	38.32340621948242		28.3498649597168	30.16895294189453
2	34.41135787963867	28.99188995361328	36.93035507202149		28.703384399414062	27.819089889526367
3	32.6937370300293	28.034761428833008	59.3493537902832		31.92553329467773	31.03392601013184
4	34.69882583618164	32.52268981933594	68.3908920288086		27.385900497436523	29.409578323364254
5	32.12392044067383	68.09314727783203	39.455657958984375		35.11899948120117	29.151914596557617
6	27.884323120117188	27.721126556396484	35.27312469482422		27.61969757080078	27.37683868408203
7	33.31985092163086	29.446760177612305	43.27594375610352		30.346363067626957	28.475322723388672
8	33.04519271850586	30.781967163085938	49.81583404541016		28.849672317504883	32.790191650390625
9	31.51676750183105	30.741586685180664	69.03290557861328		31.053497314453125	26.91585922241211
10	32.53398513793945	29.062353134155277	52.65061950683594		31.097171783447266	31.52199363708496
11	37.519474029541016	30.56972312927246	39.50162887573242		30.49835777282715	29.508150100708008
12	31.95558357238769	31.91205406188965	48.65339660644531		31.91715240478516	29.566041946411133
13	32.16206741333008	31.116477966308597	50.53145217895508		29.12775421142578	31.213228225708008
14	35.76787567138672	65.52378845214844	36.9147834777832		31.655033111572266	28.57936286926269
15	36.96289825439453	31.064682006835938	56.04862594604492		32.222293853759766	28.64288330078125
16	43.13845443725586	29.2814884185791	51.188323974609375		33.28907012939453	30.148860931396484
17	31.846412658691406	30.52811622619629	42.32529830932617		30.51812744140625	27.653913497924805
18	34.67427444458008	32.772151947021484	63.2934455871582		32.8631477355957	28.780649185180664
19	35.339054107666016	29.560667037963867	34.76534652709961		28.73868560791016	33.12259292602539
20	35.373043060302734	33.299293518066406	53.92954635620117		33.97951889038086	31.43696975708008
21	33.629486083984375	32.77362060546875	40.57715225219727		34.04533767700195	30.29716110229492
22	34.84430313110352	28.852354049682617	48.82392501831055		29.0706844329834	34.30921936035156
23	34.761661529541016	28.67593002319336	50.92764663696289		28.833526611328125	29.171215057373047
24	33.50434494018555	30.250843048095703	38.7664909362793		30.24469375610352	29.969881057739254
25	29.70700454711914	32.51551055908203	34.902530670166016		32.669315338134766	34.270198822021484
26	36.460086822509766	31.360790252685547	43.85622024536133		29.93753242492676	30.89381980895996
27	34.35846710205078	66.8504409790039	42.83171081542969		32.63014602661133	31.997182846069336
28	37.088523864746094	30.62247085571289	43.09036636352539		30.587366104125977	31.60845375061035
29	36.86856460571289	31.04874038696289	40.18227767944336		31.012348175048828	30.99148941040039


==> final_results/concrete_strength.csv <==
,NEVO-GSPT,NN,NN_w_DOut,TNEAT,SLIM,SLM
0,7.927588939666748,15.878336906433104,16.532672882080078,6.890225887298584,11.755939483642578,15.777134895324709
1,6.523475170135498,22.555736541748047,17.839401245117188,6.870596408843994,14.183706283569336,16.632129669189453
2,7.722629070281982,16.31896209716797,22.83211708068848,6.710449695587158,13.2876615524292,15.34350299835205
3,7.771839618682861,16.42938232421875,22.641189575195312,6.448057651519775,13.6431884765625,16.58769416809082
4,6.630951404571533,15.970545768737791,19.074634552001957,6.987204551696777,13.412186622619627,16.56342124938965
5,6.739834785461426,17.215694427490234,24.31871795654297,7.044204235076904,11.530423164367676,16.657611846923828
6,6.6555938720703125,16.248781204223633,19.33831596374512,7.054959774017334,11.61331558227539,16.088912963867188
7,6.410343170166016,16.682464599609375,24.45328521728516,7.032507419586182,12.942846298217772,15.264101028442385
8,7.092657566070557,16.23969268798828,20.97502899169922,6.966432571411133,13.199995994567873,17.240882873535156
9,7.1032538414001465,16.95078468322754,19.54334259033203,7.075388431549072,13.375022888183594,16.61683464050293
10,7.092465877532959,15.546998977661133,18.427350997924805,10.056472778320312,13.512704849243164,17.051593780517578
11,6.599020957946777,22.17496109008789,17.21733283996582,6.692338466644287,13.04022216796875,16.317604064941406
12,7.253156185150146,23.657360076904297,18.68294334411621,6.010919094085693,13.857409477233888,15.021722793579102
13,6.69947624206543,16.12449836730957,21.153738021850582,6.853423118591309,13.389098167419434,17.34396743774414
14,6.537654399871826,16.071699142456055,20.003801345825195,7.8664045333862305,11.21491527557373,15.484917640686035
15,6.476210117340088,16.17948341369629,18.349390029907227,6.284830093383789,10.568618774414062,15.760527610778809
16,6.937506198883057,24.130678176879883,18.496862411499023,6.790128707885742,12.757050514221191,15.772839546203612
17,6.448574066162109,16.543794631958008,23.677265167236328,7.294089794158935,12.020137786865234,15.167658805847168
18,6.406163692474365,15.750739097595217,22.09354019165039,6.694586753845215,14.829263687133787,14.359710693359377
19,6.787279605865479,17.237667083740234,23.237361907958984,7.065956592559815,12.198426246643066,17.089357376098633
20,6.882872581481934,15.808053970336914,20.066951751708984,6.551616191864014,16.0499267578125,16.657047271728516
21,7.992576599121094,16.39911651611328,19.18488883972168,6.4164886474609375,11.139283180236816,16.122486114501953
22,6.388403415679932,16.740631103515625,19.178150177001957,6.609679222106934,12.334486961364746,16.13938331604004
23,6.920012474060059,16.399002075195312,18.35831069946289,6.556232452392578,13.84422492980957,17.55758285522461
24,7.186478137969971,19.078798294067383,20.87849235534668,7.308249950408935,11.950682640075684,17.07767105102539
25,8.474474906921387,15.872239112854004,22.544261932373047,7.000464916229248,12.847472190856934,15.839545249938965
26,7.103414058685303,23.152204513549805,21.51664352416992,6.92591667175293,12.140413284301758,16.06005859375
27,6.492354869842529,18.174943923950195,21.913497924804688,7.255033016204834,11.352733612060549,17.052234649658203
28,7.43580436706543,21.913497924804688,19.303842544555664,6.781415939331055,12.514955520629885,17.13972282409668
29,6.508179664611816,19.303842544555664,20.513139724731445,7.51479434967041,13.061637878417969,15.386276245117188


==> final_results/concrete_strength.txt <==
	NEVO-GSPT	NN	NN_w_DOut	TNEAT	SLIM	SLM
0	7.927588939666748	15.878336906433104	16.532672882080078	6.890225887298584	11.755939483642578	15.777134895324709
1	6.523475170135498	22.555736541748047	17.839401245117188	6.870596408843994	14.183706283569336	16.632129669189453
2	7.722629070281982	16.31896209716797	22.83211708068848	6.710449695587158	13.2876615524292	15.34350299835205
3	7.771839618682861	16.42938232421875	22.641189575195312	6.448057651519775	13.6431884765625	16.58769416809082
4	6.630951404571533	15.970545768737791	19.074634552001957	6.987204551696777	13.412186622619627	16.56342124938965
5	6.739834785461426	17.215694427490234	24.31871795654297	7.044204235076904	11.530423164367676	16.657611846923828
6	6.6555938720703125	16.248781204223633	19.33831596374512	7.054959774017334	11.61331558227539	16.088912963867188
7	6.410343170166016	16.682464599609375	24.45328521728516	7.032507419586182	12.942846298217772	15.264101028442385
8	7.092657566070557	16.23969268798828	20.97502899169922	6.966432571411133	13.199995994567873	17.240882873535156
9	7.1032538414001465	16.95078468322754	19.54334259033203	7.075388431549072	13.375022888183594	16.61683464050293
10	7.092465877532959	15.546998977661133	18.427350997924805	10.056472778320312	13.512704849243164	17.051593780517578
11	6.599020957946777	22.17496109008789	17.21733283996582	6.692338466644287	13.04022216796875	16.317604064941406
12	7.253156185150146	23.657360076904297	18.68294334411621	6.010919094085693	13.857409477233888	15.021722793579102
13	6.69947624206543	16.12449836730957	21.153738021850582	6.853423118591309	13.389098167419434	17.34396743774414
14	6.537654399871826	16.071699142456055	20.003801345825195	7.8664045333862305	11.21491527557373	15.484917640686035
15	6.476210117340088	16.17948341369629	18.349390029907227	6.284830093383789	10.568618774414062	15.760527610778809
16	6.937506198883057	24.130678176879883	18.496862411499023	6.790128707885742	12.757050514221191	15.772839546203612
17	6.448574066162109	16.543794631958008	23.677265167236328	7.294089794158935	12.020137786865234	15.167658805847168
18	6.406163692474365	15.750739097595217	22.09354019165039	6.694586753845215	14.829263687133787	14.359710693359377
19	6.787279605865479	17.237667083740234	23.237361907958984	7.065956592559815	12.198426246643066	17.089357376098633
20	6.882872581481934	15.808053970336914	20.066951751708984	6.551616191864014	16.0499267578125	16.657047271728516
21	7.992576599121094	16.39911651611328	19.18488883972168	6.4164886474609375	11.139283180236816	16.122486114501953
22	6.388403415679932	16.740631103515625	19.178150177001957	6.609679222106934	12.334486961364746	16.13938331604004
23	6.920012474060059	16.399002075195312	18.35831069946289	6.556232452392578	13.84422492980957	17.55758285522461
24	7.186478137969971	19.078798294067383	20.87849235534668	7.308249950408935	11.950682640075684	17.07767105102539
25	8.474474906921387	15.872239112854004	22.544261932373047	7.000464916229248	12.847472190856934	15.839545249938965
26	7.103414058685303	23.152204513549805	21.51664352416992	6.92591667175293	12.140413284301758	16.06005859375
27	6.492354869842529	18.174943923950195	21.913497924804688	7.255033016204834	11.352733612060549	17.052234649658203
28	7.43580436706543	21.913497924804688	19.303842544555664	6.781415939331055	12.514955520629885	17.13972282409668
29	6.508179664611816	19.303842544555664	20.513139724731445	7.51479434967041	13.061637878417969	15.386276245117188


==> final_results/ld50.csv <==
,NEVO-GSPT,NN,NN_w_DOut,TNEAT,SLIM,SLM
0,2089.294677734375,1974.3236083984373,2200.4521484375,,2057.96630859375,2029.4979248046875
1,1817.741455078125,2421.60791015625,2183.753173828125,,1802.5712890625,1995.5155029296875
2,2157.575439453125,1713.4742431640625,1946.25146484375,,2008.5340576171875,2337.48046875
3,2105.088623046875,2160.19580078125,2417.264404296875,,1998.5101318359373,2168.896240234375
4,2316.147705078125,2003.0079345703125,1766.9454345703125,,2281.399658203125,1904.5020751953125
5,2366.279052734375,2264.399169921875,2738.906982421875,,2251.694580078125,2291.655517578125
6,2118.63916015625,1828.26220703125,2547.681396484375,,1865.068359375,1717.751220703125
7,1971.255126953125,1993.81591796875,2220.229736328125,,2075.50927734375,2401.426025390625
8,2055.628662109375,2072.413818359375,3158.513916015625,,1978.6226806640625,1704.84814453125
9,2179.133544921875,2241.98193359375,2216.720458984375,,2263.9462890625,2623.973876953125
10,1783.5128173828125,1926.4747314453125,2325.675537109375,,1966.5091552734373,2045.3251953125
11,2537.50146484375,2477.619873046875,2300.885498046875,,2404.603515625,1635.8311767578125
12,2127.606689453125,2116.47021484375,2563.788818359375,,2124.120361328125,1844.9996337890625
13,1959.5118408203125,2672.58984375,2087.603271484375,,1933.9757080078125,1665.5465087890625
14,2214.8916015625,2575.217529296875,1673.5443115234375,,2065.26416015625,2235.31494140625
15,2289.813720703125,2193.797119140625,2092.626953125,,2178.9296875,1701.6827392578125
16,2416.25439453125,2281.897705078125,2277.42431640625,,2257.1259765625,2186.171875
17,1724.3951416015625,1644.7081298828125,2292.3427734375,,1800.6561279296875,1967.7908935546875
18,1798.800048828125,2006.5198974609373,2089.018310546875,,2100.31005859375,2016.5130615234373
19,1912.4525146484373,1865.5081787109373,1784.429443359375,,1902.6771240234373,2167.56298828125
20,2255.171630859375,2776.009521484375,2104.302490234375,,2156.040771484375,1736.305908203125
21,2135.340576171875,2130.595458984375,2854.489990234375,,2233.11181640625,2216.90576171875
22,2275.814208984375,2092.542236328125,2032.8642578125,,2333.9287109375,11219.5380859375
23,2140.850341796875,2059.477783203125,2059.9638671875,,2076.23779296875,2793.18798828125
24,1921.7542724609373,1836.1292724609373,2224.031005859375,,1789.3909912109375,1883.4713134765625
25,1655.9180908203125,1676.836181640625,2600.5849609375,,1866.154296875,1917.2392578125
26,1873.6219482421875,2459.396484375,2459.993896484375,,1946.7032470703125,2021.46923828125
27,2447.385498046875,2458.219482421875,2298.05859375,,2362.29296875,1953.1383056640625
28,1903.7913818359373,1874.2081298828125,2297.76171875,,1882.9500732421875,1579.341064453125
29,2134.49365234375,2233.615234375,2374.967529296875,,2275.531005859375,1768.163330078125


==> final_results/ld50.txt <==
	NEVO-GSPT	NN	NN_w_DOut	TNEAT	SLIM	SLM
0	2089.294677734375	1974.3236083984373	2200.4521484375		2057.96630859375	2029.4979248046875
1	1817.741455078125	2421.60791015625	2183.753173828125		1802.5712890625	1995.5155029296875
2	2157.575439453125	1713.4742431640625	1946.25146484375		2008.5340576171875	2337.48046875
3	2105.088623046875	2160.19580078125	2417.264404296875		1998.5101318359373	2168.896240234375
4	2316.147705078125	2003.0079345703125	1766.9454345703125		2281.399658203125	1904.5020751953125
5	2366.279052734375	2264.399169921875	2738.906982421875		2251.694580078125	2291.655517578125
6	2118.63916015625	1828.26220703125	2547.681396484375		1865.068359375	1717.751220703125
7	1971.255126953125	1993.81591796875	2220.229736328125		2075.50927734375	2401.426025390625
8	2055.628662109375	2072.413818359375	3158.513916015625		1978.6226806640625	1704.84814453125
9	2179.133544921875	2241.98193359375	2216.720458984375		2263.9462890625	2623.973876953125
10	1783.5128173828125	1926.4747314453125	2325.675537109375		1966.5091552734373	2045.3251953125
11	2537.50146484375	2477.619873046875	2300.885498046875		2404.603515625	1635.8311767578125
12	2127.606689453125	2116.47021484375	2563.788818359375		2124.120361328125	1844.9996337890625
13	1959.5118408203125	2672.58984375	2087.603271484375		1933.9757080078125	1665.5465087890625
14	2214.8916015625	2575.217529296875	1673.5443115234375		2065.26416015625	2235.31494140625
15	2289.813720703125	2193.797119140625	2092.626953125		2178.9296875	1701.6827392578125
16	2416.25439453125	2281.897705078125	2277.42431640625		2257.1259765625	2186.171875
17	1724.3951416015625	1644.7081298828125	2292.3427734375		1800.6561279296875	1967.7908935546875
18	1798.800048828125	2006.5198974609373	2089.018310546875		2100.31005859375	2016.5130615234373
19	1912.4525146484373	1865.5081787109373	1784.429443359375		1902.6771240234373	2167.56298828125
20	2255.171630859375	2776.009521484375	2104.302490234375		2156.040771484375	1736.305908203125
21	2135.340576171875	2130.595458984375	2854.489990234375		2233.11181640625	2216.90576171875
22	2275.814208984375	2092.542236328125	2032.8642578125		2333.9287109375	11219.5380859375
23	2140.850341796875	2059.477783203125	2059.9638671875		2076.23779296875	2793.18798828125
24	1921.7542724609373	1836.1292724609373	2224.031005859375		1789.3909912109375	1883.4713134765625
25	1655.9180908203125	1676.836181640625	2600.5849609375		1866.154296875	1917.2392578125
26	1873.6219482421875	2459.396484375	2459.993896484375		1946.7032470703125	2021.46923828125
27	2447.385498046875	2458.219482421875	2298.05859375		2362.29296875	1953.1383056640625
28	1903.7913818359373	1874.2081298828125	2297.76171875		1882.9500732421875	1579.341064453125
29	2134.49365234375	2233.615234375	2374.967529296875		2275.531005859375	1768.163330078125

